An efficient sampling algorithm for difficult tree pairs

It is an open question whether there exists a polynomial-time algorithm for computing the rotation distances between pairs of extended ordered binary trees. The problem of computing the rotation distance between an arbitrary pair of trees, (S, T), can be efficiently reduced to the problem of computing the rotation distance between a difficult pair of trees (S', T'), where there is no known first step which is guaranteed to be the beginning of a minimal length path. Of interest, therefore, is how to sample such difficult pairs of trees of a fixed size. We show that it is possible to do so efficiently, and present such an algorithm that runs in time $O(n^4)$.

==> rot.tikz <==
    \begin{tikzpicture}
\begin{scope} [node/.style={circle,draw},xshift=-0.25cm,scale=0.75,yshift=1.8cm]
   
	\node (r-1) at (0, 0) [node] {$$};
	\node (a-1) at (-1, -1) [node] {$$};
	\node (0-1) at (-2, -2) [node] {$$};
	\node (b-1) at (0, -2) [node] {$\mu$};
	\node (c-1) at (-1.5, -3) [node] {$$};
	\node (1-1) at (-2.5, -4) [node] {$$};
	\node (2-1) at (-0.5, -4) [node] {$$};
	\draw[-] (c-1) -- (1-1);
	\draw[-] (c-1) -- (2-1);
	\node (d-1) at (1.5, -3) [node] {$\nu$};
	\node (3-1) at (0.5, -4) [node] {$$};
	\node (e-1) at (2.5, -4) [node] {$$};
	\node (4-1) at (1.5, -5) [node] {$$};
	\node (5-1) at (3.5, -5) [node] {$$};
	\draw[-] (e-1) -- (4-1);
	\draw[-] (e-1) -- (5-1);
	\draw[-] (d-1) -- (3-1);
	\draw[-] (d-1) -- (e-1);
	\draw[-] (b-1) -- (c-1);
	\draw[-] (b-1) -- (d-1);
	\draw[-] (a-1) -- (0-1);
	\draw[-] (a-1) -- (b-1);
	\node (6-1) at (1, -1) [node] {$$};
	\draw[-] (r-1) -- (a-1);
	\draw[-] (r-1) -- (6-1);
\end{scope}

\end{tikzpicture}

\begin{tikzpicture}
\begin{scope} [node/.style={circle,draw},xshift=-0.25cm,scale=0.75,yshift=1.8cm]
  
	\node (r-1) at (0, 0) [node] {$$};
	\node (a-1) at (-1, -1) [node] {$$};
	\node (0-1) at (-2, -2) [node] {$$};
	\node (b-1) at (0, -2) [node] {$\nu'$};
	\node (c-1) at (-2.5, -4) [node] {$$};
	\node (1-1) at (-3.5, -5) [node] {$$};
	\node (2-1) at (-1.5, -5) [node] {$$};
	\draw[-] (c-1) -- (1-1);
	\draw[-] (c-1) -- (2-1);
	\node (d-1) at (-1.5, -3) [node] {$\mu'$};
	\node (3-1) at (-0.5, -4) [node] {$$};
	\node (e-1) at (1.5, -3) [node] {$$};
	\node (4-1) at (.5, -4) [node] {$$};
	\node (5-1) at (2.5, -4) [node] {$$};
	\draw[-] (e-1) -- (4-1);
	\draw[-] (e-1) -- (5-1);
	\draw[-] (d-1) -- (3-1); 
	\draw[-] (d-1) -- (c-1);
	\draw[-] (b-1) -- (e-1);
	\draw[-] (b-1) -- (d-1);
	\draw[-] (a-1) -- (0-1);
	\draw[-] (a-1) -- (b-1);
	\node (6-1) at (1, -1) [node] {$$};
	\draw[-] (r-1) -- (a-1);
	\draw[-] (r-1) -- (6-1);
\end{scope}

\end{tikzpicture}
